Chemical models of adenine precursors cyanamide and carbodiimide in the interstellar medium

Cyanamide (NH2CN) and its isomer, carbodiimide (HNCNH), may form adenine in the interstellar medium (ISM) via a series of reactions. Therefore, they are considered key prebiotic molecules in the study of the origin of life. We used the three-phase NAUTILUS chemical code, which includes the gas, the dust surface, and the icy mantle, to investigate the formation and destruction of cyanamide and carbodiimide. We added over 200 new chemical reactions of the two isomers and related species, and established a relatively complete network. We applied cold core, hot corino/core and shock models to simulate the different physical environments, and found that the two isomers are mainly produced by the free radical reactions on grain surfaces. Our simulated results suggest that cyanamide and carbodiimide molecules come from surface chemistry at early evolutionary stages. Then they are released back to the gas phase, either by thermal process (in hot cores, hot corinos) or shock-induced desorption (in shock regions).We speculate that it is an inefficient route to form a tautomer of adenine by starting from molecules cyanoacetylene (C3NH), cyanamide and carbodiimide in ISM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
